Through the Data Management Lens: Experimental Analysis and Evaluation of Fair Classification

Classification, a heavily-studied data-driven machine learning task, drives an increasing number of prediction systems involving critical human decisions such as loan approval and criminal risk assessment. However, classifiers often demonstrate discriminatory behavior, especially when presented with biased data. Consequently, fairness in classification has emerged as a high-priority research area. Data management research is showing an increasing presence and interest in topics related to data and algorithmic fairness, including the topic of fair classification. The interdisciplinary efforts in fair classification, with machine learning research having the largest presence, have resulted in a large number of fairness notions and a wide range of approaches that have not been systematically evaluated and compared. In this paper, we contribute a broad analysis of 13 fair classification approaches and additional variants, over their correctness, fairness, efficiency, scalability, robustness to data errors, sensitivity to underlying ML model, data efficiency, and stability using a variety of metrics and real-world datasets. Our analysis highlights novel insights on the impact of different metrics and high-level approach characteristics on different aspects of performance. We also discuss general principles for choosing approaches suitable for different practical settings, and identify areas where data-management-centric solutions are likely to have the most impact.

==> Technical Report/temp.txt <==
We thank the reviewers for their insights and the positive encouragement. We
believe that the concerns are easily addressable and clarify the main ones.

[Fit and contributions]
R3.O1+O3: While we realize that our paper may not fit the typical SIGMOD mold,
this does not lessen our contributions and the relevance of this work within
the data management community. Experimental studies are not entirely uncommon;
VLDB has long established an experiment and analysis category within the
research track, and this style of papers have appeared in previous SIGMODs.
Also, SIGMOD recognizes responsible data management and algorithmic fairness as
a topic of interest. Further, our experiments exploring performance aspects
such as robustness to data errors, data efficiency, stability, etc., directly
connect fair classification to core data management concepts that the community
deeply cares about. We believe that it fits the broader interest of the
community and agree with the reviewer that SIGMOD can greatly benefit from this
material. We linked our work with prior database literature whenever
appropriate and will gladly revise it to add more relevant database references.

R1.O5: Ours is an experimental analysis style paper that offers an extensive
empirical evaluation of a broad set of methods along axes that data management
community cares about. This distinguishes our work from other surveys that
explore and review the broad area of fair classification but omit experimental
results. We discuss the scope of our work and the differences with survey style
papers in Sec 1 (pg 2, 3rd para).

R3.O2: We agree that making the paper self-contained is a challenge, given the
breadth of content. But our aim is not to rigorously survey prior literature,
rather to focus on the practical implications of fair classifiers, e.g.,
scalability, data efficiency, etc. We provide a brief recap of the field in Sec
2.2, and our technical report contains detailed explanations of the metrics and
the approaches under evaluation (Appendices A & B).

R3.O4: R3 is right that we do not aim to analyze philosophical issues
concerning the topic of fairness, although we highlight the multi-faceted
nature of fairness and the algorithmic challenges (Sec 2.2). We will emphasize
this early on in Sec 1 through the COMPAS example (Ex 1) upon revision.

[Additional approaches] R1.O1+O4: [1] does not propose a particular VAE based
fair classification algorithm, rather explores the correlation between
disentanglement and fairness. Thus, we are unsure how it fits within the scope
of our evaluation and would like further clarification on including it as a
baseline. Further, while we do not specifically cover generative models like
VAEs, our technical report includes an additional approach (Appendix C) that
explores fair representation using adversarial generative models. We are
nevertheless happy to extend our evaluation if the reviewers deem it necessary.
While some work study robust fair classification, most do not consider
robustness, and assume that the training and test data have the same underlying
distribution. Thus, our takeaway that approaches tend to be vulnerable to data
quality issues is insightful regardless of the existence of some robust
approaches. Further, robust approaches typically make strong assumptions about
the data distribution and are generally restricted in the quality issues they
can handle. Nevertheless, we are happy to include a robust fair classifier in
our evaluation approach if asked.

[Combining multiple metrics or approaches]
R1.O2+R4.O2: We agree that fairness models cannot improve all fairness metrics.
Prior literature has already explored and theoretically proved that different
fairness constraints cannot be satisfied simultaneously (Sec 1, pg 2, 1st para)
and combining several constraints usually leads to a vacuous classifier. We
don't expect classifiers to improve all fairness metrics, rather we assess the
potential side-effects of optimizing for a particular metric by measuring the
change in performance wrt other metrics. In terms of algorithms, applying
combinations of them is beyond the scope of our work as it requires proposing a
new framework that combines prior approaches. Also, we need to consider other
practical roadblocks: (1) applying fairness enhancing mechanisms tend to have
adverse effects on the accuracy of the classifier and multiple mechanisms will
typically aggravate it. Our evaluation shows that approaches already fare well
in the fairness metrics they target (Sec 4.2), which brings up the question
whether the additional gain (if any) in applying multiple mechanisms outweighs
the penalty in accuracy. (2) Depending on what mechanisms are chosen, runtime
overhead associated with applying mechanisms sequentially may be significant.
(3) Applications or stakeholders may not have access to the entire ML pipeline
to utilize algorithms in different phases, e.g., an application using a
post-processing algorithm may be restricted in applying pre-processing
mechanisms due to legal constraints. We will add a discussion highlighting the
pros and cons.

[Use of GPUs] R1.O3: Our goal is to compare the performance of existing
implementation of the approaches as released in various open source fairness
packages and widely used in practice. The majority of these implementations do
not utilize GPUs, and, thus we experiment using identical CPUs (Sec 4.1) to
compare the approaches on an equal footing. Our takeaways draw attention to the
efficiency gap that naturally exists between different types of approaches and
in fact highlight the need for scalability considerations while designing
approaches. We note that some approaches can potentially benefit from parallel
implementations and other techniques of scalability (Sec 5).

[Specific Guidelines]
R4.O1: We discuss some general guidelines, especially the applicability of
pre-processing approaches since it is the most natural fit for the DB community
(Sec 5). As fairness is very subjective (Sec 2.2), we need to be cautious about
providing specific instructions that may not capture the nuances of the
application or the situation. Hence, we provide high-level takeaways that
inform the reader of important tradeoffs and pitfalls. We are happy to revise
the guidelines and include more specific instructions.

[Dataset and Implementation details] 
R1: The datasets are located in particular directories as per the specifics of
each approach. Parameter details and the tables accompanying Figure 7 are in
our tech report.

==> temp.txt <==
We thank the reviewers for their insights and the positive encouragement. We
believe that the concerns are easily addressable and clarify the main ones.

[Fit and contributions]
R3.O1+O3: While we realize that our paper may not fit the typical SIGMOD mold,
this does not lessen our contributions and the relevance of this work within
the data management community. Experimental studies are not entirely uncommon;
VLDB has long established an experiment and analysis category within the
research track, and this style of papers have appeared in previous SIGMODs.
Also, SIGMOD recognizes responsible data management and algorithmic fairness as
a topic of interest. Further, our experiments exploring performance aspects
such as robustness to data errors, data efficiency, stability, etc., directly
connect fair classification to core data management concepts that the community
deeply cares about. We believe that it fits the broader interest of the
community and agree with the reviewer that SIGMOD can greatly benefit from this
material. We linked our work with prior database literature whenever
appropriate and will gladly revise it to add more relevant database references.

R1.O5: Ours is an experimental analysis style paper that offers an extensive
empirical evaluation of a broad set of methods along axes that data management
community cares about. This distinguishes our work from other surveys that
explore and review the broad area of fair classification but omit experimental
results. We discuss the scope of our work and the differences with survey style
papers in Sec 1 (pg 2, 3rd para).

R3.O2: We agree that making the paper self-contained is a challenge, given the
breadth of content. But our aim is not to rigorously survey prior literature,
rather to focus on the practical implications of fair classifiers, e.g.,
scalability, data efficiency, etc. We provide a brief recap of the field in Sec
2.2, and our technical report contains detailed explanations of the metrics and
the approaches under evaluation (Appendices A & B).

R3.O4: R3 is right that we do not aim to analyze philosophical issues
concerning the topic of fairness, although we highlight the multi-faceted
nature of fairness and the algorithmic challenges (Sec 2.2). We will emphasize
this early on in Sec 1 through the COMPAS example (Ex 1) upon revision.

[Additional approaches] R1.O1+O4: [1] does not propose a particular VAE based
fair classification algorithm, rather explores the correlation between
disentanglement and fairness. Thus, we are unsure how it fits within the scope
of our evaluation and would like further clarification on including it as a
baseline. Further, while we do not specifically cover generative models like
VAEs, our technical report includes an additional approach (Appendix C) that
explores fair representation using adversarial generative models. We are
nevertheless happy to extend our evaluation if the reviewers deem it necessary.
While some work study robust fair classification, most do not consider
robustness, and assume that the training and test data have the same underlying
distribution. Thus, our takeaway that approaches tend to be vulnerable to data
quality issues is insightful regardless of the existence of some robust
approaches. Further, robust approaches typically make strong assumptions about
the data distribution and are generally restricted in the quality issues they
can handle. Nevertheless, we are happy to include a robust fair classifier in
our evaluation approach if asked.

[Combining multiple metrics or approaches]
R1.O2+R4.O2: We agree that fairness models cannot improve all fairness metrics.
Prior literature has already explored and theoretically proved that different
fairness constraints cannot be satisfied simultaneously (Sec 1, pg 2, 1st para)
and combining several constraints usually leads to a vacuous classifier. We
don't expect classifiers to improve all fairness metrics, rather we assess the
potential side-effects of optimizing for a particular metric by measuring the
change in performance wrt other metrics. In terms of algorithms, applying
combinations of them is beyond the scope of our work as it requires proposing a
new framework that combines prior approaches. Also, we need to consider other
practical roadblocks: (1) applying fairness enhancing mechanisms tend to have
adverse effects on the accuracy of the classifier and multiple mechanisms will
typically aggravate it. Our evaluation shows that approaches already fare well
in the fairness metrics they target (Sec 4.2), which brings up the question
whether the additional gain (if any) in applying multiple mechanisms outweighs
the penalty in accuracy. (2) Depending on what mechanisms are chosen, runtime
overhead associated with applying mechanisms sequentially may be significant.
(3) Applications or stakeholders may not have access to the entire ML pipeline
to utilize algorithms in different phases, e.g., an application using a
post-processing algorithm may be restricted in applying pre-processing
mechanisms due to legal constraints. We will add a discussion highlighting the
pros and cons.

[Use of GPUs] R1.O3: Our goal is to compare the performance of existing
implementation of the approaches as released in various open source fairness
packages and widely used in practice. The majority of these implementations do
not utilize GPUs, and, thus we experiment using identical CPUs (Sec 4.1) to
compare the approaches on an equal footing. Our takeaways draw attention to the
efficiency gap that naturally exists between different types of approaches and
in fact highlight the need for scalability considerations while designing
approaches. We note that some approaches can potentially benefit from parallel
implementations and other techniques of scalability (Sec 5).

[Specific Guidelines]
R4.O1: We discuss some general guidelines, especially the applicability of
pre-processing approaches since it is the most natural fit for the DB community
(Sec 5). As fairness is very subjective (Sec 2.2), we need to be cautious about
providing specific instructions that may not capture the nuances of the
application or the situation. Hence, we provide high-level takeaways that
inform the reader of important tradeoffs and pitfalls. We are happy to revise
the guidelines and include more specific instructions.

[Dataset and Implementation details] 
R1: The datasets are located in particular directories as per the specifics of
each approach. Parameter details and the tables accompanying Figure 7 are in
our tech report.
